Partial Compilation of ASP Programs

Answer Set Programming (ASP) is a well-known declarative formalism in logic programming. Efficient implementations made it possible to apply ASP in many scenarios, ranging from deductive databases applications to the solution of hard combinatorial problems. State-of-the-art ASP systems are based on the traditional ground\&solve approach and are general-purpose implementations, i.e., they are essentially built once for any kind of input program. In this paper, we propose an extended architecture for ASP systems, in which parts of the input program are compiled into an ad-hoc evaluation algorithm (i.e., we obtain a specific binary for a given program), and might not be subject to the grounding step. To this end, we identify a condition that allows the compilation of a sub-program, and present the related partial compilation technique. Importantly, we have implemented the new approach on top of a well-known ASP solver and conducted an experimental analysis on publicly-available benchmarks. Results show that our compilation-based approach improves on the state of the art in various scenarios, including cases in which the input program is stratified or the grounding blow-up makes the evaluation unpractical with traditional ASP systems.

==> ORB.csv <==
num;clingo;dlv;idlv;compiled
0;0.712;0.596;0.744;2.488
1;1.592;2.38;2.416;2.772
2;2.896;4.608;3.516;3.32
3;7.98;5.856;6.036;3.812
4;8.244;10.872;9.092;4.028
5;9.688;18.244;10.156;4.088
6;13.896;19.788;12.204;4.276
7;16.224;20.324;14.952;4.752
8;18.016;30.756;18.488;6.252
9;19.476;31.636;24.28;6.26
10;23.396;35.112;24.748;7.364
11;29.448;43.944;29.296;7.372
12;41.604;45.004;32.836;7.592
13;59.388;62.68;35.932;8.424
14;64.024;67.076;38.432;8.444
15;65.648;68.604;41.492;10.192
16;66.668;73.236;41.524;10.332
17;84.14;75.752;45.888;10.608
18;86.872;79.272;47.824;11.448
19;93.332;88.68;53.816;12.924
20;98.8;91.69;53.848;13.152
21;103.804;119.036;57.004;13.788
22;129.612;123.688;65.684;16.892
23;156.816;153.28;70.096;22.576
24;186.944;160.336;82.988;23.62
25;223.5;168.12;85.532;24.384
26;259.69;186.564;140.432;29.516
27;299.184;303.576;141.016;32.616
28;317.24;343.952;168.004;42.216
29;329.72;379.448;180.04;55.416
30;334.016;392.904;185.92;58.384
31;338.34;442.668;194.88;80.56
32;531.928;448.584;223.248;84.168
33;;549.288;267.148;112.384
34;;567.596;330.44;143.808
35;;;352.832;187.676
36;;;483.744;238.056
37;;;;271.56
38;;;;326.168
39;;;;579.892


==> k_cut.csv <==
num;clingo;wasp;compiled
0;0.096;0.172;0.056
1;0.128;0.184;0.056
2;0.128;0.184;0.056
3;0.136;0.184;0.06
4;0.14;0.196;0.06
5;0.144;0.196;0.06
6;0.148;0.196;0.06
7;0.152;0.196;0.06
8;0.152;0.2;0.064
9;0.152;0.208;0.064
10;0.156;0.22;0.064
11;0.168;0.228;0.072
12;0.176;0.236;0.072
13;0.18;0.24;0.072
14;0.184;0.28;0.08
15;0.396;0.5;0.084
16;0.4;0.504;0.088
17;0.404;0.52;0.088
18;0.424;0.528;0.324
19;0.432;0.564;0.376
20;0.44;0.668;0.408
21;0.456;0.676;0.456
22;0.456;0.68;0.492
23;0.46;0.7;0.508
24;0.516;0.708;0.52
25;0.612;0.736;0.628
26;0.732;0.748;0.804
27;0.776;0.9;0.808
28;0.808;0.94;0.84
29;0.976;0.972;0.844
30;1.016;0.98;0.96
31;1.024;1;1.036
32;1.056;1.056;1.064
33;1.084;1.072;1.52
34;1.108;1.244;1.524
35;1.516;1.844;1.528
36;1.708;1.852;1.704
37;1.76;1.904;1.712
38;1.896;2.056;1.732
39;2.156;2.16;1.84
40;2.204;2.304;1.844
41;2.208;2.312;1.928
42;2.264;2.324;2.076
43;2.28;3.016;2.148
44;2.538;4.18;2.172
45;2.768;4.2;2.32
46;2.916;4.216;2.416
47;2.92;4.252;2.464
48;2.936;4.432;2.592
49;2.992;4.656;2.604
50;3.112;4.656;2.7
51;3.16;4.824;3.132
52;3.184;5.032;3.2
53;3.228;8.7;3.204
54;3.532;9.148;3.288
55;3.88;9.264;3.328
56;4.632;9.336;3.764
57;5.544;9.428;3.832
58;5.724;9.69;3.936
59;5.816;9.764;4.068
60;6.112;11.556;4.072
61;8.504;11.616;4.096
62;8.9;11.684;4.212
63;9.056;11.944;4.832
64;9.076;12.66;4.848
65;9.096;12.716;5.16
66;9.148;13.56;5.624
67;9.392;13.748;5.768
68;10.73;15.888;6.104
69;12.304;16.908;7.176
70;12.4;16.948;7.368
71;12.532;17.172;8.116
72;12.956;17.272;8.332
73;13.044;19.344;8.436
74;13.772;25.598;8.548
75;14.388;26.992;8.788
76;14.672;28.74;9.5
77;14.864;34.596;9.732
78;15.2;35.048;9.776
79;17.432;105.772;10.852
80;17.75;128.452;12.5
81;19.816;163.924;13.332
82;21.4;308.576;13.388
83;21.536;469.4;13.744
84;26.152;;13.768
85;28.08;;14.136
86;28.928;;14.876
87;34.544;;15.024
88;39.2;;16.944
89;79.68;;19.14
90;81.468;;19.524
91;94.348;;22.716
92;96.22;;22.764
93;100.356;;25.048
94;112.756;;26.828
95;114.612;;27.372
96;198.208;;29.284
97;;;29.544
98;;;30.112
99;;;31.308
100;;;32.188
101;;;38.12
102;;;39.392
103;;;53.1
104;;;76.564
105;;;81.87
106;;;82.148
107;;;82.272
108;;;83.076
109;;;214.004
110;;;267.544
111;;;467.51


==> mincut_tc.csv <==
num;clingo;wasp;compiled
0;0.004;0.036;0.048
1;0.004;0.044;0.048
2;0.004;0.048;0.048
3;0.004;0.048;0.048
4;0.004;0.052;0.052
5;0.004;0.052;0.052
6;0.004;0.052;0.052
7;0.004;0.052;0.056
8;0.004;0.052;0.068
9;0.008;0.052;0.088
10;0.008;0.052;0.088
11;0.008;0.056;0.092
12;0.008;0.056;0.092
13;0.008;0.056;0.092
14;0.008;0.056;0.096
15;0.008;0.06;0.1
16;0.008;0.06;0.1
17;0.008;0.06;0.1
18;0.012;0.064;0.104
19;0.012;0.076;0.104
20;0.012;0.076;0.104
21;0.012;0.076;0.112
22;0.016;0.088;0.12
23;0.02;0.136;0.12
24;0.024;0.144;0.128
25;0.024;0.152;0.144
26;0.024;0.176;0.172
27;0.036;0.176;0.176
28;0.04;0.24;0.188
29;0.044;0.28;0.216
30;0.052;0.4;0.248
31;0.056;0.512;0.272
32;0.088;0.584;0.316
33;0.1;1;0.492
34;0.112;2.16;0.692
35;0.168;5.292;0.944
36;0.272;9.632;2.316
37;0.364;10.756;2.392
38;0.384;23.412;2.448
39;0.564;354.224;2.52
40;0.704;385.144;2.54
41;0.76;;3.36
42;0.772;;3.84
43;0.964;;4.136
44;1.272;;5.222
45;1.424;;8.696
46;1.532;;22.24
47;1.78;;146.324
48;2.884;;191.236
49;3.204;;
50;4.444;;
51;5.908;;
52;20.612;;
53;21.576;;
54;26.408;;
55;50.72;;


==> nlp.csv <==
num;clingo;wasp;compiled;wasp_python
1;0.276;0.636;0.252;0.216
2;0.288;0.668;0.284;0.224
3;0.312;0.692;0.312;0.288
4;0.936;0.692;0.364;0.372
5;0.98;2.972;0.364;0.38
6;1.072;3.056;0.4;0.476
7;1.144;3.648;0.432;0.544
8;1.208;3.832;0.488;0.556
9;1.6;4.568;0.548;0.608
10;3.044;5.222;0.616;0.608
11;3.156;5.304;0.672;0.788
12;4.578;5.364;0.684;0.86
13;5.028;5.988;0.852;0.896
14;6.704;10.228;0.916;0.932
15;8.594;10.964;0.952;0.932
16;10.38;11.14;0.96;1
17;10.4;12.028;1;1.032
18;11.148;12.812;1.004;1.068
19;11.756;13.56;1.012;1.144
20;11.816;14.064;1.044;1.212
21;13.124;14.16;1.084;1.212
22;13.16;14.968;1.136;1.228
23;13.916;16.004;1.168;1.236
24;14.464;16.456;1.18;1.248
25;15.308;16.588;1.184;1.268
26;15.32;17.364;1.196;1.284
27;15.456;17.508;1.216;1.38
28;15.64;17.928;1.232;1.388
29;15.648;18.316;1.252;1.432
30;15.776;18.34;1.316;1.48
31;16.332;20.4;1.344;1.5
32;16.444;20.428;1.388;1.516
33;16.48;20.646;1.432;1.572
34;17.052;20.664;1.44;1.64
35;17.552;21.012;1.456;1.64
36;18.852;21.04;1.476;1.648
37;19.008;21.16;1.476;1.68
38;19.364;21.164;1.504;1.756
39;19.472;21.46;1.568;1.812
40;19.572;22.2;1.58;1.832
41;19.724;22.204;1.588;1.864
42;19.94;22.572;1.596;1.876
43;19.992;24.296;1.608;1.896
44;20.176;24.792;1.624;1.956
45;20.52;25.02;1.672;2.004
46;21.892;25.256;1.712;2.004
47;23.112;25.468;1.712;2.012
48;23.284;25.844;1.72;2.076
49;24.836;26.184;1.752;2.08
50;25.136;26.272;1.764;2.104
51;25.368;26.7;1.776;2.204
52;26.38;27.012;1.812;2.212
53;26.412;27.06;1.964;2.22
54;26.456;28.364;1.972;2.256
55;27.14;28.704;1.98;2.256
56;27.196;29.128;2.036;2.292
57;27.336;29.548;2.044;2.304
58;27.352;29.688;2.048;2.416
59;27.984;30.84;2.052;2.452
60;28.304;31.34;2.104;2.504
61;29.708;32.172;2.14;2.528
62;29.756;33.34;2.2;2.652
63;31.1;35.024;2.208;2.716
64;32.408;35.388;2.276;2.804
65;33.94;35.456;2.32;2.84
66;34.808;36.744;2.324;2.844
67;35.64;37.1;2.348;2.944
68;35.808;37.772;2.38;3.096
69;36.012;38.152;2.428;3.108
70;38.788;39.612;2.508;3.136
71;39.056;40.224;2.596;3.24
72;39.218;43.624;2.604;3.352
73;43.672;46.412;2.628;3.612
74;43.828;48.556;2.676;3.668
75;44.556;51.526;2.684;3.704
76;52.62;56.056;2.704;3.838
77;52.804;57.676;2.928;3.936
78;55.84;60.712;2.984;4.056
79;56.104;60.808;2.988;4.1
80;56.92;61.684;3.152;4.228
81;56.972;61.88;3.192;4.412
82;57.408;64.364;3.208;4.416
83;58.08;65.308;3.444;4.456
84;59.516;66.116;3.496;4.472
85;60.976;68.944;3.624;4.476
86;61.168;69.088;3.688;4.512
87;61.624;69.448;3.728;4.552
88;61.78;71.368;3.776;4.566
89;62.476;72.54;3.928;4.67
90;62.912;72.848;3.964;4.744
91;63.076;74.148;4.004;4.764
92;64.72;75.64;4.116;4.776
93;65.912;78.61;4.38;4.776
94;65.996;78.912;4.44;4.784
95;67.44;79.392;4.46;5.03
96;70.784;84.6;4.476;5.07
97;71.028;85.16;4.5;5.356
98;71.524;89.424;4.748;5.468
99;76.7;89.428;4.852;5.468
100;77.772;97.176;4.86;5.572
101;81.916;107.754;4.864;5.668
102;98.14;108.84;4.926;5.724
103;100.112;109.928;4.996;5.736
104;107.564;112.12;5.032;5.792
105;109.5;114.288;5.056;6.064
106;118.256;120.708;5.08;6.124
107;120.39;135.532;5.144;6.196
108;126.504;137.276;5.164;6.452
109;132.652;141.196;5.256;7.2
110;135.26;147.08;5.304;7.34
111;138.796;157.5;5.572;7.72
112;139.16;159.044;5.752;7.94
113;139.468;160.368;5.76;8.016
114;140.152;161.768;5.944;8.064
115;144.39;167.52;7.052;8.274
116;144.752;168.18;7.488;8.64
117;151.156;171.496;7.72;8.724
118;165.8;181.036;7.816;8.908
119;169.68;187.428;7.974;8.972
120;171.996;191.92;8.76;9.596
121;172.668;197.928;9.358;9.632
122;176.792;198.884;10.284;9.74
123;186.016;210.636;10.452;9.976
124;191.8;214.272;11.612;10.26
125;197.052;218.276;12.336;10.5
126;228.596;220.17;13.156;10.688
127;232.592;220.408;13.544;11.1
128;232.94;247.972;16.084;11.716
129;242.74;256.972;17;12.372
130;244.292;269.292;17.16;32.196
131;244.568;270.156;17.296;33.06
132;287.004;271.408;18.336;33.312
133;328.416;276.28;28.316;35.248
134;353.768;280.152;40.584;36.688
135;354.704;281.492;40.876;36.852
136;379.736;290.824;43.14;38.02
137;385.988;303.444;60.404;40.928
138;;314.46;77.392;47.172
139;;317.324;77.42;47.872
140;;321.992;77.576;49.944
141;;335.14;80.74;71.382
142;;363.848;101.896;85.336
143;;365.048;102.646;103.41
144;;372.612;134.256;108.38
145;;;230.108;149.04
146;;;282.14;152.228
147;;;466.16;226.15
148;;;585.456;325.732
149;;;;478.68

==> non_partition_removal.csv <==
num;alpha;clingo;wasp;compiled
0;1.088;0.012;0.06;0.052
1;1.088;0.012;0.06;0.052
2;1.092;0.012;0.068;0.052
3;1.156;0.012;0.068;0.056
4;1.16;0.012;0.068;0.056
5;1.168;0.012;0.068;0.056
6;1.172;0.012;0.068;0.056
7;1.192;0.016;0.072;0.056
8;1.204;0.016;0.072;0.056
9;1.212;0.02;0.084;0.056
10;1.268;0.024;0.092;0.056
11;1.268;0.028;0.112;0.06
12;1.312;0.04;0.14;0.06
13;1.316;0.064;0.208;0.068
14;1.36;0.064;0.24;0.068
15;1.376;0.068;0.252;0.068
16;1.428;0.076;0.264;0.068
17;1.456;0.08;0.28;0.068
18;1.468;0.088;0.3;0.072
19;1.48;0.104;0.412;0.076
20;1.488;0.228;0.692;0.1
21;1.516;0.308;1.196;0.1
22;1.536;0.312;1.304;0.104
23;1.548;0.332;1.52;0.104
24;1.564;0.42;1.572;0.116
25;1.588;0.428;1.872;0.116
26;1.592;0.436;2.464;0.116
27;1.64;0.46;2.476;0.116
28;1.656;0.492;2.736;0.116
29;1.688;0.596;2.988;0.12
30;1.708;2.208;23.46;0.12
31;1.724;3.26;32.732;0.128
32;1.764;3.336;34.896;0.132
33;1.792;3.344;35.332;0.16
34;1.812;3.616;36.652;0.164
35;1.816;3.892;38.488;0.164
36;1.872;4.124;39.2;0.164
37;1.936;4.388;64.44;0.164
38;1.98;4.592;82.168;0.172
39;1.996;5.844;127.128;0.196
40;2.044;6.208;138.032;0.216
41;2.072;6.78;149.892;0.22
42;2.108;7.22;164.124;0.26
43;2.208;7.544;172.348;0.264
44;2.212;7.616;174.072;0.264
45;2.216;7.86;177.972;0.288
46;2.312;8.184;178.116;0.316
47;2.348;8.708;178.476;0.332
48;2.384;14.898;179.236;0.376
49;2.396;15.028;179.328;0.404
50;2.4;56.972;180.1;0.516
51;2.48;63.684;180.82;0.544
52;2.512;64.892;182.352;0.548
53;2.536;65.4;186.008;0.552
54;2.596;66.256;187.712;0.568
55;2.8;69.284;189.464;0.608
56;2.908;72.412;195.612;0.66
57;3.028;89.512;195.616;0.676
58;3.088;91.456;200.052;0.712
59;3.108;104.384;209.892;0.908
60;3.676;178.96;236.148;2.176
61;3.688;;256.408;2.18
62;3.74;;332.676;2.228
63;3.776;;445.976;2.244
64;4.068;;511.912;2.248
65;4.128;;545.644;2.268
66;4.232;;575.86;2.32
67;4.244;;;2.328
68;4.512;;;2.48
69;4.56;;;2.5
70;4.732;;;2.564
71;5.532;;;2.8
72;5.928;;;2.884
73;6.192;;;2.892
74;6.204;;;2.9
75;6.668;;;2.944
76;7.1;;;3.052
77;7.268;;;3.192
78;7.408;;;3.56
79;7.956;;;6.1
80;8.104;;;6.696
81;8.636;;;6.736
82;9.02;;;6.764
83;9.424;;;6.86
84;9.812;;;6.868
85;10.248;;;6.932
86;10.332;;;6.948
87;10.696;;;7.056
88;10.744;;;14.36
89;10.976;;;14.368
90;12.824;;;14.404
91;12.872;;;14.48
92;13.096;;;14.544
93;14.132;;;14.6
94;14.332;;;14.716
95;16.396;;;25.124
96;56.076;;;25.244
97;56.704;;;25.456
98;;;;25.584
99;;;;25.64
100;;;;25.88
101;;;;25.908
102;;;;26.024
103;;;;26.356
104;;;;26.52
105;;;;27.288
106;;;;30.61
107;;;;31.772
108;;;;45.732
109;;;;47.396

